Dark Energy Survey Year 3 Results: Measuring the Survey Transfer Function with Balrog

We describe an updated calibration and diagnostic framework, Balrog, used to directly sample the selection and photometric biases of the Dark Energy Survey's (DES) Year 3 (Y3) dataset. We systematically inject onto the single-epoch images of a random 20% subset of the DES footprint an ensemble of nearly 30 million realistic galaxy models derived from DES Deep Field observations. These augmented images are analyzed in parallel with the original data to automatically inherit measurement systematics that are often too difficult to capture with traditional generative models. The resulting object catalog is a Monte Carlo sampling of the DES transfer function and is used as a powerful diagnostic and calibration tool for a variety of DES Y3 science, particularly for the calibration of the photometric redshifts of distant "source" galaxies and magnification biases of nearer "lens" galaxies. The recovered Balrog injections are shown to closely match the photometric property distributions of the Y3 GOLD catalog, particularly in color, and capture the number density fluctuations from observing conditions of the real data within 1% for a typical galaxy sample. We find that Y3 colors are extremely well calibrated, typically within ~1-8 millimagnitudes, but for a small subset of objects we detect significant magnitude biases correlated with large overestimates of the injected object size due to proximity effects and blending. We discuss approaches to extend the current methodology to capture more aspects of the transfer function and reach full coverage of the survey footprint for future analyses.

==> run2-config.yaml <==
modules:
  - galsim.des,
  - injector,
  - ngmix_catalog,
  - des_star_catalog
  
input:
  des_star_catalog:
    base_dir: {INPUT_DIR}
    data_version: y3v02
    model_type: Model_16.5-26.5

  ngmix_catalog:
    catalog_type: bdf
    de_redden: True
    dir: {INPUT_DIR}
    file_name: {INPUT_FILENAME}
    t_max: 100

gal:
  type: List
  items:
  - # y3-merged DF injection
    type: ngmixGalaxy
  - # y3-stars delta-injection
    type: desStar
    
psf:
  type: DES_PSFEx
  
stamp:
  draw_method: no_pixel
  gsparams:
    maximum_fft_size: 16384
  type: Balrog

image:
  bands: griz
  extinct_objs: True
  rotate_objs: True
  n_realizations: 1
  noise: {} # Turn on Poisson noise
  nproc: 16
  pos_sampling:
    des_star_catalog:
        type: MixedGrid
        inj_frac: 0.1
    ngmix_catalog
        type: MixedGrid
        grid_spacing: 20
        grid_type: HexGrid
        inj_frac: 0.9
        offset: Random
        rotate: Random
  random_seed: {SEED}
  run_name: {Run2/Run2a}
  type: Balrog
  version: y3v02
  wcs:
    type: Fits
  xsize: 2048
  ysize: 4096
